Optimistic vs Pessimistic Uncertainty Model Unfalsification

We present a novel, input-output data-driven approach to uncertainty model identification. As the true bounds and distributions of system uncertainties ultimately remain unknown, we depart from the goal of identifying the uncertainty model and instead look for minimal concrete statements that can be made based on an uncertain system model and available input-output data. We refer to this as unfalsifying an uncertainty model. Two different unfalsification approaches are taken. The optimistic approach determines the smallest uncertainties that could explain the given data, while the pessimistic approach finds the largest possible uncertainties suggested by the data. The pessimistic problem is revealed to be a semi-infinite program, which is solved using the local reduction algorithm. It is also shown that the optimistic and pessimistic approaches to uncertainty model unfalsification are mathematical duals. Finally, both approaches are tested using an uncertain linear model with data from a simulated nonlinear system.

==> figure_data/data_L2.csv <==
x1,x2,label
0.0009438417155289791,-0.00010544407778547442,a
0.0002482403953041406,-0.0001674429444561594,a
-0.00029204102468642244,-0.00017154440565523353,a
-0.0006661574304623858,-0.00012832167752117456,a
-0.0008553223201084699,-5.702802854400464e-5,a
-0.0008581109825128494,2.617862407320798e-5,a
-0.0007026353097549717,0.00011124589736930973,a
-0.0004400772829060429,0.0001888758427493276,a
-0.00012776293292539065,0.0002485072955570857,a
0.00018564813457514173,0.00028196290617267576,a
0.00046587725010403645,0.0002864840979214798,a
0.000691005826160576,0.00026449533200517895,a
0.0008471703856685576,0.0002215641555038687,a
0.0009262484188400817,0.00016407009953259464,a
0.0009263370301723429,9.740648851596032e-5,a
0.0008531965051910765,2.5445074224612172e-5,a
0.0007204174104225901,-4.872800651369101e-5,a
0.0005474029838409964,-0.00012193950771509215,a
0.0003559106298051324,-0.00019100414614035285,a
0.00016663960331743573,-0.0002536683621130983,a
-3.047178010136214e-6,-0.00030959909940522323,a
-0.00014007419533982023,-0.00036081454823675655,a
-0.00023570368203138702,-0.0004115009420240907,a
-0.00028526383408474616,-0.00046744723250278516,a
-0.0002878592140480359,-0.0005353136187865976,a
-0.00024600350848870894,-0.0006218158126394225,a
-0.0001650392213387881,-0.0007327748850864116,a
-5.231310332459212e-5,-0.0008719461958429769,a
8.37600091196117e-5,-0.0010396928409275288,a
0.00023453193418767945,-0.0012319237003762973,a
0.00039170415373914396,-0.0014400112091433855,a
0.0005476621858367177,-0.0016521360011252583,a
0.0006956829157768805,-0.0018558839294627574,a
0.0008301489301610363,-0.002041837188375349,a
0.000946869083379373,-0.0022064192316953875,a
0.001043420930628561,-0.0023493090477218585,a
0.0011190145337279225,-0.002468725611986632,a
0.0011737809526156918,-0.0025660288680795984,a
0.001208474744977984,-0.0026482477176538862,a
0.001224381756783047,-0.0027196568981363127,a
0.001222464817664861,-0.0027825521113611215,a
0.0012028015141612388,-0.00283953540832264,a
0.0011644684851707468,-0.002893052924898941,a
0.0011055970069252042,-0.002945134797341649,a
0.0010236243067769408,-0.0029970697382115026,a
0.0009157047175550057,-0.0030491196019603152,a
0.0007792134878903532,-0.0031002412460591775,a
0.0006122222112648432,-0.003147937426362912,a
0.0004137924700600356,-0.0031883128061390978,a
0.00018393401968825883,-0.003216301294213015,a
-7.685429574532197e-5,-0.0032258850009717847,a
-0.0003683606186041076,-0.003209999056327642,a
-0.0006913584455718407,-0.0031598188248189757,a
-0.0010475011053912846,-0.003063335935416292,a
-0.0014375057947150966,-0.0029035902026252674,a
-0.0018569749437923496,-0.002657587828691857,a
-0.0022901591131726,-0.0022975486731425638,a
-0.002703648379666529,-0.0017959386482500365,a
-0.00304389100925847,-0.0011318478148107844,a
-0.0032435609509632105,-0.0001981740982158949,a
-0.003248893476700669,-8.213591142640651e-7,a
-0.002945263414948995,0.00019348562788993196,a
-0.002360126266235785,0.0008155373391295649,a
-0.001628306578378011,0.0014914197706471636,a
-0.0008869362301614823,0.0019782362366983154,a
-0.00024071897943227856,0.002257575366330583,a
0.0002740620150937751,0.002394755665501289,a
0.0007115272518081986,0.0024419577056929193,a
0.001186055983824096,0.0023876431998922955,a
0.0017848221410415983,0.002145319488673836,a
0.0024665790671485224,0.0015848943151972905,a
0.0030251593464852575,0.0006451336198920782,a
0.0031756226299852826,2.6280448453342436e-5,a
0.0026866111625187578,-7.80333018732038e-5,a
0.0016107432498107953,-0.00040269476637946455,a
0.00035294052098683667,-0.000669237770545619,a
-0.0006663134967397413,-0.0007125189736290907,a
-0.0012665198345478141,-0.000633928299341769,a
-0.0015668826365177269,-0.0005333940717456983,a
-0.0018141050707577455,-0.0003906643949087235,a
-0.002109510806601026,-0.000172391772076364,a
-0.0022741576987286463,6.74590011506029e-5,a
-0.0019980594118490427,0.0003221888992096144,a
-0.0011610009869649394,0.0006638772321635109,a
-4.63389159649416e-8,0.000901611825146976,a
0.0010741968925192349,0.0008599550824354492,a
0.0017794522534377046,0.0006473042182655063,a
0.0020883500766398994,0.0004473202504389128,a
0.0021276265537979403,0.00030379209095415897,a
0.002005441166588831,0.00018246696384520119,a
0.0017390972555634755,6.388061771069003e-5,a
0.0013182999531454586,-5.5867332424611844e-5,a
0.0007932218595657847,-0.00016529047346186624,a
0.0002758986695579451,-0.00024347279527817394,a
-0.00013248872186993806,-0.00028385046567484763,a
-0.0004002929914426526,-0.0002972358754635349,a
-0.0005618151091916903,-0.00029511063921330204,a
-0.0006730552326478939,-0.00028092769160113773,a
-0.0007705460704555307,-0.0002529806443796849,a
-0.0008562946405853882,-0.00020981754944152906,a
-0.0009063121013337205,-0.00015342916834908588,a
-0.0008899459467632363,-8.897665292276572e-5,a
-0.0007886840626014333,-2.261771442502902e-5,a
-0.0006071884518786823,3.9487769242914074e-5,a
-0.0003730878936181919,9.099938131072007e-5,a
-0.0001265328076105263,0.00012659352226410502,a
9.492848992773247e-5,0.00014415877753824304,a
0.000268572276321936,0.00014513615874425938,a
0.00039009230883686616,0.0001325187384347307,a
0.0004674301981170873,0.00010880909006586276,a
0.0005087873802606,7.571225683398744e-5,a
0.0005120635041891528,3.534410719158032e-5,a
0.00046273710207954513,-8.289615706571295e-6,a
0.00034301674464179194,-4.854540497522114e-5,a
0.00014861210252359067,-7.646097948860127e-5,a
-9.592691699811399e-5,-8.284415983998955e-5,a
-0.00033331804339157645,-6.307001253021301e-5,a
-0.0004865664816419331,-2.1829472685971867e-5,a
-0.0004865667619602068,2.767755906659187e-5,a
-0.00030454966334685427,6.831174989635187e-5,a
2.4831970900394e-5,8.143994191987663e-5,a
0.00040291704014867104,5.304007420333162e-5,a
0.0006933459820070581,-1.4597789145088342e-5,a
0.0007675058526624769,-0.00010337645560341453,a
0.0005536432104102809,-0.0001914573448388967,a
7.198409049592155e-5,-0.00024837677645787404,a
-0.0005602124698995262,-0.00023229821829475183,a
-0.0011589284623117907,-0.00012686395146238184,a
-0.0015273358033068621,3.197725713896857e-5,a
-0.0015147869009265059,0.00020829377403065456,a
-0.0010680162241466643,0.0004058450532312668,a
-0.0002598500691715142,0.0005737373328136709,a
0.0007267379952630705,0.0005872360338011844,a
0.001654628726540415,0.0003839536404053768,a
0.002297107800042549,6.633891219702018e-5,a
0.002482769032163355,-0.00021050535387468045,a
0.0021263155565543514,-0.0005748913539453401,a
0.0012762904691122796,-0.0010941906895816688,a
0.00011364042308313798,-0.001465197386532951,a
-0.0011177407063377523,-0.001426510368185021,a
-0.0021853788713337343,-0.0009337523559337468,a
-0.002923069162435695,-0.00013856267664845125,a
-0.0032289534368355657,0.0003595667258385846,a
-0.0030029001181275648,0.0012343390275419037,a
-0.002281356681314918,0.0023078625421390237,a
-0.0011989360942939653,0.0030153846597037806,a
3.338185941763275e-5,0.00324553899550637,a
0.0011748751232701648,0.0030267738407408215,a
0.0020790744068952386,0.0024952708182866905,a
0.002726162976414855,0.0017673349867236433,a
0.0031332526172877266,0.0008626790470649174,a
0.00325062463180172,4.0611710038161444e-7,a
0.0029537059880917686,1.3168045207257295e-5,a
0.002134382561962705,-0.0001862824703638425,a
0.0010151188440048694,-0.00046830557433693985,a
-3.295643625759803e-5,-0.0006216693000787088,a
-0.0007060607740735884,-0.0006419322186968499,a
-0.0009437362460412713,-0.0006468155790216154,a
-0.000940678820562565,-0.0006819917553496301,a
-0.0009910342668036948,-0.000710477958452351,a
-0.0012739268629516041,-0.0006701349311136058,a
-0.001732101365142032,-0.0005109391267409278,a
-0.002124047743526821,-0.0002739483536536557,a
-0.00219719993113024,-7.555986758818569e-5,a
-0.0018560057535588809,9.277457284214399e-5,a
-0.0012213024815493404,0.00027985081900034676,a
-0.0005364398210741734,0.00044324679822754326,a
-5.394865961296964e-6,0.0005520107517415729,a
0.00030605516134325826,0.0006284279481811157,a
0.00046552883002132163,0.0006995285787258952,a
0.000599768706031888,0.0007670275971904993,a
0.0008087944045384955,0.0008116081861706822,a
0.0011155049908892188,0.0008052326865589983,a
0.0014674783741829955,0.0007302053555664556,a
0.0017759014222704156,0.0006003987180283241,a
0.001961545943361747,0.0004581938991527318,a
0.0019842339638804322,0.00033884268036129503,a
0.0018489394125984866,0.00024406363993307722,a
0.0015937760327208808,0.00015865958479753018,a
0.0012696942925347462,7.503428861999733e-5,a
0.0009230281183086437,-3.561350156677154e-6,a
0.0005873343394246295,-7.019364054228925e-5,a
0.0002834108339882977,-0.00011960046641985016,a
2.295043814865205e-5,-0.00014974794500064532,a
-0.00018780424861906405,-0.00016138500808368707,a
-0.00034579869553009237,-0.00015706681221776137,a
-0.00045016189578653504,-0.00014024872530915466,a
-0.0005019149413707084,-0.00011464025580607981,a
-0.0005040559921134026,-8.386265343106893e-5,a
-0.0004619188790404945,-5.134636237268859e-5,a
-0.0003836906884985244,-2.030827942416808e-5,a
-0.0002807705957302431,6.381217419651998e-6,a
-0.00016746459187304293,2.6545620601357184e-5,a
-5.953074518965506e-5,3.916934757675453e-5,a
2.859018395145288e-5,4.4691611780100554e-5,a
8.743262938044529e-5,4.4821921784763926e-5,a
0.00011592045527414011,4.1805248038854976e-5,a
0.0001228761295288648,3.7363354540563494e-5,a
0.00012499769463245676,3.1702913988003516e-5,a
0.00014059365280889098,2.3029114009741263e-5,a
0.00018016000970284303,7.987991812685205e-6,a
0.00023704214899477447,-1.6740600497229177e-5,a
0.0002829757134309032,-5.202373774112613e-5,a
0.0002731158887478822,-9.40948085123928e-5,a
0.00016245346085911347,-0.00013358797737452754,a
-6.96157189960488e-5,-0.0001557376357654514,a
-0.00039578013255258185,-0.00014346211247785243,a
-0.0007311103068235367,-8.751272404157607e-5,a
-0.0009477803453249405,2.719060372148113e-6,a
-0.0009170311131244916,0.0001057881310203065,a
-0.000569650170234642,0.00019943325498186475,a
4.8822451738864903e-5,0.0002455108365146548,a
0.0007622024576952981,0.00019899398993836052,a
0.0013075693020017539,7.039534950066656e-5,a
0.0014298956613184787,-7.696651414435598e-5,a
0.0009992251552175082,-0.00021680419125273462,a
0.00010656150676778253,-0.000303114060767221,a
-0.0009293811753993149,-0.00023773544585134108,a
-0.001672665743720698,-4.710075937480545e-5,a
-0.0017508637181268296,0.00014014609373052455,a
-0.00103968960569614,0.00033081559975934314,a
0.0002241141742327264,0.00042082767266816203,a
0.0015119915657007049,0.00024018196598899174,a
0.0022296552710424668,-4.939101529118522e-5,a
0.001980036464103886,-0.0002920181999012521,a
0.0007856212941403477,-0.0006088117321431211,a
-0.0008548890114355246,-0.0006370647430504766,a
-0.0022080929910152152,-0.00021935156074143704,a
-0.002635958379188059,0.0001232435124148381,a
-0.00186905559597181,0.000494208608161737,a
-0.0002143903952557625,0.0008851455707266106,a
0.0015754213399429937,0.0006721415201496597,a
0.002699939076360329,5.095072987875576e-5,a
0.002640146072519738,-0.00022754295418431377,a
0.0013732844551127088,-0.0007858382191542757,a
-0.0005016284576808253,-0.0010430563777699318,a
-0.0021459999045233655,-0.0005432839726218954,a
-0.0028641776099455297,4.307766903224128e-5,a
-0.0023449018326658732,0.00037183136520895703,a
-0.0008164085407116047,0.0009248406879935877,a
0.001014669661887007,0.0009627472039644659,a
0.0023939000543613535,0.0003744641100726224,a
0.0028036042398521827,-4.954297587553194e-5,a
0.002104045603897974,-0.00036942723070919066,a
0.0006212616459074368,-0.0007883067971574339,a
-0.0010180752606109165,-0.0007847910268687009,a
-0.002215451266040205,-0.0003484143880653109,a
-0.0025961274822587544,-4.344216563671756e-6,a
-0.0020869756287448978,0.0002246065604415452,a
-0.000931571035605445,0.0005239687323641243,a
0.00042638165632104567,0.000631002720127946,a
0.0015503819263085372,0.0004421482797907003,a
0.002145188937596784,0.00016316813711338523,a
0.002111944992539783,-3.089443904180262e-5,a
0.0015370687029325003,-0.00022214903752692036,a
0.0006410793642971317,-0.00040430824496999777,a
-0.00031196818818904993,-0.0004719000713567293,a
-0.0010950473963475264,-0.00039614643700829777,a
-0.0015681446500402218,-0.0002478104276983023,a
-0.0016913445157907988,-0.00010075400508247104,a
-0.001503616914705368,3.509562763775518e-5,a
-0.0010897252846318723,0.0001700377819417293,a
-0.0005528728921539362,0.0002879922722777891,a
4.663805087216187e-6,0.0003604263909880097,a
0.0004980873595610293,0.00037400263237439044,a
0.0008731253572801543,0.0003376587471980706,a
0.0011083369606702624,0.000270776270366381,a
0.0012056933152675548,0.00018955308404488636,a
0.0011781426989556122,0.00010238990949885043,a
0.0010430683254576067,1.2853444387534851e-5,a
0.0008224987892828584,-7.550488478663484e-5,a
0.0005445262773017686,-0.00015649204127380636,a
0.00024122235451118847,-0.00022220746999259634,a
-5.658813532343897e-5,-0.00026614533943608793,a
-0.00032410388501325366,-0.0002856030327578724,a
-0.000544245755541958,-0.00028192410124662,a
-0.0007065689615075017,-0.0002592021357940733,a
-0.0008054606184009826,-0.00022265164596335052,a
-0.0008393101768240536,-0.00017733843027610484,a
-0.0008108167131790444,-0.00012754312798641848,a
-0.0007274426779495576,-7.680707286182643e-5,a
-0.0006010302222533433,-2.8351720990115494e-5,a
-0.00044664563742560684,1.4693856943018912e-5,a
-0.0002806695291170036,4.9520848153918965e-5,a
-0.00011855257783865775,7.412809176338929e-5,a
2.676272923718507e-5,8.771010224607131e-5,a
0.0001456324513839446,9.0721901338917e-5,a
0.00023194713028633004,8.464204181798035e-5,a
0.00028307830370328185,7.159103574147147e-5,a
0.00029966326516379693,5.39633791645961e-5,a
0.00028521982690423337,3.4157638148721134e-5,a
0.0002455489815519182,1.4405159964809331e-5,a
0.00018794343488937623,-3.3475425540530727e-6,a
0.00012030170669746983,-1.753943564583418e-5,a
5.0284917272519525e-5,-2.70789934915295e-5,a
-1.537068205156589e-5,-3.138696393916141e-5,a
-7.133077076107302e-5,-3.0376927719620372e-5,a
-0.00011392884216781432,-2.4374226967867675e-5,a
-0.0001412478487393934,-1.3993333872016859e-5,a
-0.00015304855627602562,-2.316416815872982e-35,a


==> figure_data/r_and_d.csv <==
N,r_opt,r_pessi,d,d_max,label,label2
1,8.319320389522394,74.33767983935962,66.01835944983723,92.1695946803345,a,b
2,8.319320389521856,74.33768001587018,66.01835962634831,92.1695946803345,a,b
3,8.319320389520955,56.9244011350365,48.605080745515544,92.1695946803345,a,b
4,8.319320389414877,56.92440134458709,48.60508095517221,92.1695946803345,a,b
5,8.319320389416077,56.92440114875482,48.60508075933874,92.1695946803345,a,b
6,8.319320389420573,74.3376797685712,66.01835937915064,92.1695946803345,a,b
7,8.319320389461637,78.76852168717349,70.44920129771185,92.1695946803345,a,b
8,9.525237666628042,78.76852157834534,69.2432839117173,92.1695946803345,a,b
9,9.525237666627161,78.76852169503887,69.24328402841171,92.1695946803345,a,b
10,9.525237666626984,78.76852145917046,69.24328379254348,92.1695946803345,a,b
11,9.525237666626607,74.33768001657431,64.8124423499477,92.1695946803345,a,b
12,9.525237666626198,78.76852168582829,69.2432840192021,92.1695946803345,a,b
13,9.525237666625573,78.76852168407078,69.2432840174452,92.1695946803345,a,b
14,9.525237666625172,78.76852164501705,69.24328397839187,92.1695946803345,a,b
15,9.52523766662404,78.76852168567932,69.24328401905528,92.1695946803345,a,b
16,9.52523766662437,74.33768001425652,64.81244234763216,92.1695946803345,a,b
17,9.525237666623836,100.48487770217335,90.95964003554951,92.1695946803345,a,b
18,19.00106124131265,100.48487752692185,81.4838162856092,92.1695946803345,a,b
19,19.001061241312414,78.76852168623405,59.76746044492164,92.1695946803345,a,b
20,19.0010612413122,100.48487770552701,81.48381646421481,92.1695946803345,a,b
21,19.001061241311994,100.48487770272389,81.48381646141189,92.1695946803345,a,b
22,19.0010612413115,100.48487770115965,81.48381645984814,92.1695946803345,a,b
23,19.00106124131131,100.48487770140521,81.4838164600939,92.1695946803345,a,b
24,19.00106124131108,78.76852167872562,59.76746043741454,92.1695946803345,a,b
25,19.001061241310897,100.48487770058925,81.48381645927836,92.1695946803345,a,b
26,19.00106124131071,78.76852168296914,59.76746044165843,92.1695946803345,a,b
27,19.00106124131038,100.48487770272554,81.48381646141516,92.1695946803345,a,b
28,19.001061241307685,100.48487748619075,81.48381624488307,92.1695946803345,a,b
29,19.001061241307617,100.48487746099782,81.4838162196902,92.1695946803345,a,b
30,19.001061241307443,99.31673467572777,80.31567343442033,92.1695946803345,a,b
31,19.001061241307273,100.48487746098694,81.48381621967967,92.1695946803345,a,b
32,19.00106124130706,100.48487747859502,81.48381623728797,92.1695946803345,a,b
33,19.001061241306928,78.76852165638867,59.76746041508174,92.1695946803345,a,b
34,19.001061241306655,100.48487746106433,81.48381621975767,92.1695946803345,a,b
35,19.001061241306374,78.76852168634507,59.767460445038694,92.1695946803345,a,b
36,19.00106124130614,100.4848774610047,81.48381621969855,92.1695946803345,a,b
37,19.001061241305955,99.31673467588438,80.31567343457843,92.1695946803345,a,b
38,19.001061241305642,99.31673467874568,80.31567343744004,92.1695946803345,a,b
39,19.001061241305468,100.484877460905,81.48381621959953,92.1695946803345,a,b
40,19.001061241305283,99.31673467689505,80.31567343558977,92.1695946803345,a,b
41,19.001061241304953,100.48487748621112,81.48381624490617,92.1695946803345,a,b
42,19.001061241304836,100.48487746090713,81.48381621960229,92.1695946803345,a,b
43,19.001061241304527,104.7672758136033,85.76621457229878,92.1695946803345,a,b
44,20.068632040576652,104.76727579321889,84.69864375264223,92.1695946803345,a,b
45,20.068632040576446,104.7672757957542,84.69864375517776,92.1695946803345,a,b
46,20.06863204057627,104.76727579074748,84.69864375017121,92.1695946803345,a,b
47,20.06863204057618,104.76727579573786,84.69864375516168,92.1695946803345,a,b
48,20.068632040575856,104.76727579069643,84.69864375012057,92.1695946803345,a,b
49,19.001061244085474,104.76727580041228,85.7662145563268,92.1695946803345,a,b
50,20.068632040575636,104.767275788237,84.69864374766136,92.1695946803345,a,b
51,20.0686320405753,104.76727579326874,84.69864375269344,92.1695946803345,a,b
52,20.06863204057533,104.7672757907474,84.69864375017207,92.1695946803345,a,b
53,20.068632040575164,104.76727581720128,84.69864377662611,92.1695946803345,a,b
54,19.001061238884926,104.76727578617006,85.76621454728513,92.1695946803345,a,b
55,19.001061238884926,104.76727580597547,85.76621456709054,92.1695946803345,a,b


==> figure_data/set_L2.csv <==
radius
0.0032494969701619965

